EuroCropsML: A Time Series Benchmark Dataset For Few-Shot Crop Type Classification

We introduce EuroCropsML, an analysis-ready remote sensing machine learning dataset for time series crop type classification of agricultural parcels in Europe. It is the first dataset designed to benchmark transnational few-shot crop type classification algorithms that supports advancements in algorithmic development and research comparability. It comprises 706 683 multi-class labeled data points across 176 classes, featuring annual time series of per-parcel median pixel values from Sentinel-2 L1C data for 2021, along with crop type labels and spatial coordinates. Based on the open-source EuroCrops collection, EuroCropsML is publicly available on Zenodo.

==> images/NDVI/EE_spring_common_soft_wheat.csv <==
Date,spring_common_soft_wheat
2,-0.0001350193271301337
4,-0.0005033602226126987
5,2.2039405454749968e-05
9,0.0006784124141645842
57,0.00371727118765047
59,0.04888586661787889
60,0.008311733307010844
61,0.07582599534300892
62,0.010088941760429303
64,0.020044633421048983
67,0.00019135086375734084
72,1.414027149321267e-05
74,0.022371622734514277
75,0.0011955900567724976
76,0.0011206259477299974
77,0.010352326669812827
79,6.0109487213020874e-05
80,0.006929856511733551
81,0.013171548490019093
82,0.00414064026682701
84,0.005026748665545483
85,0.01113744284067552
86,0.028191266443939423
87,0.02168108591915542
88,5.287573352330228e-05
89,4.385045684334573e-05
90,0.003813482118865805
91,0.08961261779373948
92,0.007245986284182608
94,0.0231873491986675
96,0.007423401055306143
97,0.043147756097696964
99,0.00010892461199772706
100,0.004392909227825879
101,0.1093552464334482
102,0.0035427862153436913
104,0.08036477578200345
105,0.011831932556465452
106,0.03687973368676015
107,0.06839289293282223
108,3.584878119982484e-05
109,0.15984870057038814
110,0.010238721031102932
111,0.03979522192955789
112,0.03361991129186439
114,0.01662548817903317
115,0.0003349667767333
116,0.0008353656890438859
117,3.215120553844046e-05
119,0.12452837275606192
120,0.012547372312551965
121,0.0283092889924119
122,0.06278773227435096
124,0.09577033152558584
125,0.00041059635201619787
126,0.0037839013866884843
127,0.0043329484396919795
129,0.18039679938689251
130,0.010508305794986074
131,0.08914341293064135
132,0.09334536675893021
133,3.750637102516117e-05
134,0.03534295616714414
135,0.00854041506199998
136,0.09205926994847917
137,0.0017563237976671107
139,0.005603922064954147
140,0.0053989847486494566
141,0.017734245776895707
142,0.04257095206357631
144,0.05052941548226569
145,0.0021592353059889506
147,0.009752147462320386
148,0.00010425065771697812
149,0.2202309391716253
150,0.0255370382742617
151,0.14576560311933295
152,0.11103903655071763
153,0.00012689570234045914
154,0.37964463108868274
155,0.012116879039909408
156,0.19605301514290485
157,0.19868632609460873
158,0.0001475974735162105
159,0.4256912109286954
160,0.030495169151649935
161,0.25989415069520316
162,0.2252628328806039
163,8.482421822234911e-05
164,0.07381767493277575
165,0.03774234156203344
166,0.1237144188298818
167,0.22896346585153948
168,0.0002044293591663093
169,0.6312131376950001
170,0.03860902077597264
171,0.36685260191473695
172,0.2987172017117487
173,0.0001985676028659412
174,0.4044921712012564
175,0.015400975586569382
176,0.17938081248738966
177,0.1375933655734103
179,0.1438143942003785
180,0.03341292760280087
181,0.3570328069891163
182,0.23852565137589313
184,0.5725923334633743
185,0.030516832680303703
186,0.28490318808877063
187,0.08486256340266288
188,0.00021321143675146083
189,0.23257335410243618
190,0.00065282668756067
191,0.29025846163934343
192,0.17320956663449055
193,0.00017434837643091062
194,0.2626923723497372
195,0.025579173245045973
196,0.2734715983572752
197,0.13528913891291872
198,0.0001735003489316522
199,0.3851582859904953
200,0.008662328420877928
201,0.02544029934962846
202,0.1420787793333603
203,0.00016483894212130203
204,0.06890791767059012
205,0.023692093189454807
206,0.21417446125930595
207,0.1924790807008627
208,0.0001436932102496453
209,0.09021535630824233
210,0.011731170705761238
211,0.09054195913130147
212,0.05563317010194086
213,0.0001236733989123178
214,0.014689137515294062
215,0.007373233479177499
216,0.060772153598987556
217,0.13376161034446693
220,0.0024617582739165783
221,0.02381411240964482
222,0.09879766442396004
224,0.04948145840711837
225,0.016312960732402237
226,0.039990967376087316
227,0.0111920493669987
228,5.3620355743571894e-05
229,0.00349672230882951
230,0.016910167025528507
231,0.017730777587116144
232,0.13466005662693686
233,0.00018458713477614432
234,0.11333043041744538
235,0.005266222059635248
236,0.01581677219718856
240,0.0066544846255153205
241,0.0028477237436274937
242,0.11034296843759017
244,0.17380353512211644
245,0.005721836711522772
246,0.09947905391705125
247,0.11936945161022067
249,0.0419610011884386
251,0.0005194220713062324
252,0.05659581049317525
254,0.31187136124863674
255,2.4452368823229752e-05
256,0.0005896024022167863
257,0.059638653950518435
259,0.01407586503826005
260,0.023229636083719443
261,0.1315011910169105
262,0.17831423645100875
264,0.00025909219614134166
265,0.016754346133619088
266,0.09593240127162853
267,0.00090346048676035
269,0.2064992168053469
270,0.02317140046463111
271,0.082114427828755
272,0.0003770132310088285
274,0.003972380009739895
275,0.01204885049526301
276,0.17202419697431645
277,0.05636392057700837
279,0.22645561861287675
281,0.19966415898315823
282,0.0507455583527409
283,0.00020022225472718055
284,0.2721992119107879
285,0.0032669074170745965
286,0.0054242812347613445
287,0.047104007553322176
289,0.20584432053792517
290,0.01314498826255292
291,0.05612433671640601
292,0.15007798134771633
294,0.0032454796090113118
295,0.014444138613925525
296,1.631109613450623e-05
297,0.011823210854494115
299,0.008164401783881977
301,0.0724360790614767
302,0.06710608352959126
303,0.00016921999200061253
304,0.1452948220304617
305,0.017145746115772763
306,0.14519675373880367
308,0.00010799385165844865
309,0.004166428076140979
310,0.0014130580146523746
312,0.005782373242498431
313,0.00017023685458314976
316,0.039016122821311464
317,0.0008327241521922249
318,0.00014551160586683394
319,0.01684653432122949
321,9.81374991179396e-05
322,0.003356295875218881
324,0.04650161674184229
325,0.0080423639087683
326,0.10305359572977173
327,0.0008543777725578174
329,-0.000991153035362842
330,0.0009643329490984722
331,0.00016097357946103636
332,-0.0001036891090915736
335,0.00047732884472254816
339,0.0006237992619300635
347,-6.519170396912477e-05
350,0.0016838312218220865
351,0.00021137225962445592
354,0.0020358947187660075
355,-7.069628308385024e-05
361,-1.975817709340034e-05
365,-0.0003367204651369487


==> images/NDVI/EE_winter_common_soft_wheat.csv <==
Date,winter_common_soft_wheat
2,0.0001745999213259619
4,-0.00017318395942747685
5,3.460090796499052e-05
9,0.0036525377220806053
10,-9.356394671689247e-07
57,0.00557854411885675
59,0.11155672992702476
60,0.014275282124657236
61,0.18529061449303674
62,0.02408166889968717
64,0.042437549306648246
67,0.000719704001133915
72,2.8002046953158105e-05
74,0.05829964882555333
75,0.0013976152689941922
76,0.002574380392010033
77,0.01578234593894113
78,1.689689117768952e-05
79,0.0007252663934799762
80,0.00741211293951271
81,0.03570316623734257
82,0.007854755947920932
84,0.012283825754610928
85,0.012888591292647422
86,0.051304707941585315
87,0.027465160583921438
88,0.00015054493314847617
89,6.796736136019472e-05
90,0.0038573894383808053
91,0.18279472700465424
92,0.005190443330543093
94,0.03783705557412275
96,0.012896256115233255
97,0.06579698535269435
99,4.750439279317584e-05
100,0.00529674534994055
101,0.20204303211851643
102,0.007933278612811432
104,0.15803097354556997
105,0.015602056540697637
106,0.08622955517106146
107,0.11793244392527348
108,0.000194189370683095
109,0.3260958226852443
110,0.015827166474806715
111,0.10997024482382096
112,0.06116234225824821
114,0.030861065773570295
115,0.0008279314714079475
116,0.0023169504872409805
119,0.27769675951151973
120,0.02055660984088895
121,0.07729933285574456
122,0.12430480913689235
124,0.21518912851408292
125,0.00010639348375021477
126,0.01308388064617279
127,0.008870008729156453
129,0.42167592299237855
130,0.02028361756342741
131,0.33198720796529846
132,0.26272891943568416
133,0.0003464039647043228
134,0.12808321558644992
135,0.020004293102417407
136,0.3478930801239637
137,0.009265081495354096
139,0.011407595488303912
140,0.0032583628177591402
141,0.035995951059357635
142,0.08806503037540182
144,0.11500611792006518
145,0.0037722918141811393
147,0.015342704248890587
148,0.000399276074531095
149,0.44400022529598104
150,0.03594537054823435
151,0.277276364139446
152,0.19352760564522642
153,0.00045331723812438497
154,0.6875147679174103
155,0.014750054133249294
156,0.36037428401960214
157,0.28288901682161083
158,0.00041320732839797333
159,0.6253698002728979
160,0.03315799868393966
161,0.3914228535123716
162,0.29662217951605235
163,0.00040510318963307956
164,0.08302244359519965
165,0.03656732378334816
166,0.1723190840208429
167,0.2518483292816128
168,0.0004294134732424588
169,0.7584986949006839
170,0.03582048544606148
171,0.44617905157371035
172,0.3368036828003237
173,0.0003495929835643128
174,0.4638876077267183
175,0.01121580269550102
176,0.20965311970833458
177,0.13987797660682075
179,0.15642481542463105
180,0.021490900830794413
181,0.3986825000769792
182,0.2580859153732276
184,0.6142151506924035
185,0.025377752122656912
186,0.3150323584649062
187,0.0811279078946446
188,0.00015044280918658328
189,0.20877232687167435
190,0.00016974291577780728
191,0.268275492369553
192,0.14011043957330507
193,0.00033985612707679026
194,0.22265176949682638
195,0.01639966452740513
196,0.21245733462852734
197,0.08122168398272805
198,0.00021760613734884905
199,0.2735032274577025
200,0.003427598363515181
201,0.011651970500531747
202,0.10175955677650762
203,0.0003425867671419581
204,0.039510035121811296
205,0.012734557723821567
206,0.11915781476069295
207,0.11007433423803137
208,0.0002321652332352986
209,0.044545367158924536
210,0.005560941000489702
211,0.042371189460386156
212,0.030211609095251373
213,0.00019524970002307769
214,0.005953432299909138
215,0.0025277726041158795
216,0.029951056971785406
217,0.08263289472621542
218,2.722260835730581e-05
220,0.000833675581321957
221,0.011881354270611263
222,0.06415717066630768
224,0.030552967725200934
225,0.010281129219535739
226,0.03332764762684917
227,0.009539049963245729
228,6.0793170328466926e-05
229,0.0014031609166815862
230,0.010687616264203254
231,0.015659152832156107
232,0.10047728359343573
233,0.0001711684911621657
234,0.09296920419183265
235,0.005128151517523062
236,0.01790154115474467
239,3.895742537767601e-06
240,0.005465938177668793
241,0.0023480045666796918
242,0.0822693681912897
244,0.149278278955435
245,0.0025005510297669365
246,0.08055826264627658
247,0.10311060777632212
249,0.03875002927707765
251,0.0011760531870465124
252,0.04740656001736264
254,0.2738058769737826
255,0.00017666151118139235
256,0.00045799707749354297
257,0.04705023066380997
259,0.008673162834218403
260,0.014371138980734013
261,0.1135987730685157
262,0.1468727376125112
264,1.0107961059735554e-05
265,0.009881295865689968
266,0.09119768225831903
267,0.00019592176141990358
269,0.1798482725324491
270,0.01534197900768138
271,0.07015615641006506
272,0.0005119104176593781
274,0.0034634269601698468
275,0.004863905984037592
276,0.1744244841254207
277,0.07219149335214037
279,0.20469157839392552
280,7.925329650708923e-05
281,0.2017273142911469
282,0.047456754139815246
283,0.00017592315284335186
284,0.25389395447732804
285,0.00415982632063927
286,0.004417087663182259
287,0.037920455939499595
289,0.21693909841707024
290,0.012025696849372948
291,0.05538766020657065
292,0.1438057447528658
294,0.0026033905180385375
295,0.009671409765773619
296,1.9323875406637612e-05
297,0.008056220856151985
299,0.011955644346448155
301,0.07384923089358111
302,0.06668042196603145
303,0.00011693443031147149
304,0.14361261066906286
305,0.010995033723357767
306,0.16848493575790444
308,-1.4654954315288027e-05
309,0.0029920832475275887
310,0.0010960132123619382
312,0.004906922423843648
313,7.485748202813357e-05
316,0.04860799703590407
317,7.800983737649439e-05
318,1.8956732910893765e-05
319,0.022615291557257087
321,7.030449047665464e-05
322,0.0030722509472015398
324,0.04821531934795931
325,0.0070234743469787374
326,0.10753575969327231
327,0.00017072812910432514
329,-0.0001592139363446533
330,0.0006406713910007087
331,0.00018057601940946966
332,-1.844526012708671e-05
335,1.161238415678558e-05
339,0.000260856463176043
340,-1.109010559088318e-05
350,0.0005874007146052324
351,-0.0002589555498537319
354,0.0008119119975047151
355,-0.00016701498650868217
359,-0.00011350083322294041
365,2.3585814304219424e-05


==> images/NDVI/LV_spring_common_soft_wheat.csv <==
Date,spring_common_soft_wheat
2,6.8770503510659675e-06
4,-8.390582418443289e-05
7,-0.00017040181948829578
15,6.792075080756664e-06
19,-1.589625369911987e-05
25,0.0012600213579249068
27,0.0033869418147142575
32,-0.00016681295472770145
34,-7.720343875836246e-06
36,-7.530281749982211e-06
39,-0.00041803981151501175
47,2.350379938033382e-06
56,4.8949692392210515e-06
57,0.007704896391906665
58,0.00032515817627385796
59,0.039402123084392345
60,0.022164400409521015
61,0.10198309210544637
62,0.012808628127413787
63,0.0032380142348248423
64,0.056487417224448014
65,0.0030161013085767043
66,-0.000497967126408042
69,6.947547799663694e-05
73,0.001962405154978858
74,0.018449747469677542
75,0.0016518546923400476
76,0.01266119738681781
77,0.004283940553451334
78,6.251493763922697e-05
79,0.014909993975111398
80,0.013136213322932886
81,0.01055061942873899
82,0.035944248780726336
83,0.004238129024562256
84,0.00043502779828906153
85,0.015243333695504258
86,0.05595411083804801
87,0.02547563274339441
88,0.04070784540178428
89,4.97345135295266e-05
90,0.00030178482860540617
91,0.004187269185159211
92,0.014799128174081485
93,0.008087347577752892
94,0.009345142393877312
96,0.0096519692681846
97,0.03981647266875989
98,0.014796438560736752
99,0.0053405445668047455
100,0.02245572158596849
101,0.051523921428114974
102,0.007085707851371299
103,0.016484590324683225
104,0.05056905829216218
105,0.006586340919310686
106,0.05251841969243768
107,0.05992292973271656
108,0.04890895372122009
109,0.11702686360644916
110,0.019915011396708735
111,0.056654891976717456
112,0.028162646086017804
113,0.007468158408804091
114,0.020797662495582195
115,0.009067994387612058
116,0.014508236954841753
117,0.00011491102548583046
118,0.010473391840725212
119,0.05303716504866669
120,0.01425011678616642
121,0.11778359433102424
122,0.011973738762815371
124,0.09096303685645413
125,0.00225586684051486
126,0.00956105354253816
127,0.004655928156667866
128,0.016016294637656907
129,0.13065922864902332
130,0.028224017078816457
131,0.10167278274902615
132,0.06393469237646125
133,0.018933198167072698
134,4.978712545909974e-05
135,0.013748923795643228
136,0.06229367525536324
137,0.015668612433896615
138,0.0003912797983885974
139,0.02092348531571418
140,0.032285392524027026
141,0.0220409001843951
142,0.05888657078063821
144,0.0357067562806503
146,0.018684236833767187
147,0.04161915196338516
148,0.04865274560476151
149,0.07413091574986069
150,0.061177137912094774
151,0.26928801005386804
152,0.11928904600036361
153,0.0591169241347773
154,0.16194571223079868
155,0.0304844357744425
156,0.17298292953066327
157,0.21952354067343047
158,0.1074946537130264
159,0.18833644597184968
160,0.07830806261428828
161,0.2260770815235651
162,0.16585669029577169
163,0.08001816703312063
164,0.06999649951230594
165,0.0963984993006427
166,0.03052619248299155
167,0.22477852635604917
168,0.13860367565262868
169,0.4225147445196631
170,0.0857289292222959
171,0.358854029538004
172,0.25188284466968835
173,0.05971518488004382
174,0.31976470707231397
175,0.05198709369643468
176,0.08635889192142396
177,0.11777685821782669
179,0.2082715417737731
180,0.08389688620455975
181,0.3807039328085487
182,0.15401063753544808
183,0.15148750247574966
184,0.1453275934023707
185,0.03433351979308205
186,0.12916755230070762
187,0.12165424863190413
188,0.10620551788645162
189,0.19410025111858784
190,0.03421604034001198
191,0.2923243175923849
192,0.11479713488821669
193,0.0912922672235078
194,0.2551567891018273
195,0.06923033254842176
196,0.31895059211857746
197,0.1374090039886443
198,0.07245308809746817
199,0.280465847614263
200,0.025796804663006982
201,0.15321038368196624
202,0.07341601387440284
203,0.11201134361270872
204,0.1276403120845807
205,0.054079982898579695
206,0.25585400557759286
207,0.09677675468438916
208,0.028291707748201052
209,0.10015217572927759
210,0.01616460294787613
211,0.13936324410822798
212,0.03763652344436378
213,0.0562979174447074
214,0.0007743319475180276
215,0.012119931806049075
216,0.07332703358472008
217,0.062485626014370965
218,1.4360703421030116e-05
219,0.008460230472482714
221,0.017002840643002858
222,0.035487377773164845
223,0.015424106493226623
224,0.038128787241542075
225,0.02959277471743569
226,0.1251612774490192
227,0.019229892494996865
228,0.08928957247277171
229,0.0021829816273384907
230,0.0009060421022711011
231,0.006054056788725036
232,0.050509027821324944
233,0.05394122394822997
234,0.10017716977580815
235,0.03991683553599441
236,0.09776300073878397
238,0.02492078383078759
239,0.00030494302530734076
241,0.05644454962049564
242,0.011384613735133553
244,0.1300747405002426
245,0.02645433895972763
246,0.04246463030297017
247,0.08965203838723955
248,0.04171680485043686
249,0.055675291532523666
250,0.04142830943830927
251,0.1550224685084752
252,0.07320570816241245
253,0.1007772841275705
254,0.13430412557311278
256,0.0049204853860221835
257,0.05703261755976898
258,0.09748750849129292
259,0.06346379391921232
260,9.350577280635497e-05
261,0.22722258373819507
262,0.12335438279801851
264,0.001595609651309498
265,0.036921892801506324
266,0.028151240240132616
267,0.021960084987768472
268,0.004598397936033757
269,0.15047430582700716
270,0.05378819278684208
271,0.18228236603361522
272,0.06420920536048177
273,0.006229791756673276
274,0.0073278963718573795
275,0.05435517093295259
276,0.07820847722414252
277,0.0027057051192100863
278,0.012806911213844092
279,0.17486309762983518
280,0.03968486928149197
281,0.250316025690229
282,0.018505595594837693
283,0.08962929204161257
284,0.1836681403406851
285,0.0010455455643412755
286,0.00906043175310888
287,0.09744046684523694
289,0.1726119458536616
290,0.005895680918951993
291,0.08979897590856893
292,0.06387788548728779
294,0.0007154014874747736
295,0.020006398267026843
296,0.006505125758712691
297,0.010057035840913574
298,0.048946993197039906
299,0.01942759384193981
301,0.032978148127900654
302,0.133277756118568
303,0.07572011508635165
304,0.18160785679732
305,0.05355126355131141
306,0.037157593574392446
308,0.00026028525387821356
309,1.3438663403375856e-05
310,0.0019410123532134982
311,3.093691579571856e-05
312,0.03821386369484739
313,0.0784714147460512
314,0.0005124152105557278
316,0.07363221428070968
317,0.0011784522553397064
318,0.0025836006078850744
319,0.009474517541412148
322,0.040609708940234905
323,-0.0001195198851191958
324,0.10543271134527543
325,0.0007141651465644725
326,0.18053127029895633
327,0.007243797030591832
328,-4.812806440062954e-05
329,0.00036328305443147983
332,-0.002231544587471584
334,-1.5188141859875032e-05
335,0.00012258633182729597
336,-4.11989738032839e-06
339,-3.9947000359951823e-05
342,-7.558192371526285e-06
350,0.024897475332368794
351,0.0006281427534952761
352,0.004349727305662969
353,0.00022826644316540365
354,0.014236368537427522
355,-5.154135929374573e-05
356,8.17661401789673e-06
357,-5.697722575501707e-06
359,-0.0001218383723062529


==> images/NDVI/LV_winter_common_soft_wheat.csv <==
Date,winter_common_soft_wheat
2,7.514631180101948e-05
4,-0.00011774024139695361
7,-0.00017702750611003776
16,-2.286959329829438e-06
25,0.0012925148290368169
27,0.003981710208761076
32,-6.339162794684993e-05
34,-3.829162221067151e-06
37,-3.5710209237998476e-07
39,-0.00024970213561537394
42,-1.9850756567843327e-06
45,-8.369984051208187e-07
49,5.885317945349768e-06
55,1.7620861613449588e-07
56,1.0452079090623397e-06
57,0.013146499251304724
58,0.0003938433327080237
59,0.082059209628899
60,0.05121567678411125
61,0.14495110317796778
62,0.05066483626974693
63,0.004213617343291404
64,0.10724600084200156
65,0.0027147867384220512
66,-0.0003605142418233681
69,0.0003488676798143777
73,0.0025902594957862525
74,0.02829743171575953
75,0.0024511998944897846
76,0.018417582528675914
77,0.007653708107187015
78,5.571972362210129e-05
79,0.030161843500177716
80,0.019327701893795367
81,0.012830188214920527
82,0.08957630390785076
83,0.003027094462369972
84,0.0011221832472782744
85,0.027941198365864898
86,0.06828488560702109
87,0.054765499588280295
88,0.045894305892009886
89,0.00013465821002776212
90,0.001696025099253494
91,0.004443110634378776
92,0.02556929611867737
93,0.009784012132731069
94,0.0340796210937766
96,0.012173583685635862
97,0.10167104275931073
98,0.017487221037192142
99,0.007870305290925621
100,0.04084568658024715
101,0.05703274019814893
102,0.016077380477843742
103,0.020526797658466954
104,0.09551152284478377
105,0.01705287654472375
106,0.06912573515440606
107,0.16940274932305613
108,0.06266774439959359
109,0.28658848064644543
110,0.0398486945323729
111,0.10060889143899078
112,0.09140841591278215
113,0.014768830987790516
114,0.061080506791593214
115,0.017750108291086895
116,0.0206977164921809
117,0.0002896158873199768
118,0.016436042484756785
119,0.1708253587303036
120,0.025381763366203212
121,0.19684650033528545
122,0.012518398942268113
124,0.2358470940569504
125,0.0036774777624211225
126,0.017416766620445445
127,0.017849459677906302
128,0.027095329879889368
129,0.3190148548089952
130,0.07769158952270959
131,0.27542433055016197
132,0.3199224175542219
133,0.04436047922881453
134,0.0008218997868164134
135,0.022217070912768245
136,0.10500701727343363
137,0.03374360810856761
138,0.0004765659875645372
139,0.100764926914543
140,0.06799847310750705
141,0.030868020471604307
142,0.16165190031739204
144,0.1323150665393531
146,0.027545748284634332
147,0.06242187723118488
148,0.0668831553683182
149,0.10053780043913058
150,0.09185216279685755
151,0.3469862272539817
152,0.22083241200144527
153,0.08067140226491792
154,0.31602983808076685
155,0.043245923315323016
156,0.20288082736075042
157,0.39988594276199557
158,0.12991103386049555
159,0.31356973186439213
160,0.08665618551788906
161,0.23522971865814407
162,0.28004963605918537
163,0.08285045536179879
164,0.17505854431616402
165,0.10366930103982885
166,0.030227238345215807
167,0.36324840319724455
168,0.13847400834306178
169,0.5419223689009851
170,0.08701514527435897
171,0.3233559773074357
172,0.37958648424184027
173,0.05750809790666406
174,0.3959994763758096
175,0.049431149164708664
176,0.07246196483128477
177,0.1505043935861528
179,0.21175715345122123
180,0.07525484712673035
181,0.2990845551367788
182,0.21698225155556028
183,0.11941050700621385
184,0.19700368849582411
185,0.026156085738733344
186,0.08149004076234774
187,0.14338262446310404
188,0.07815717326906443
189,0.1302873277573268
190,0.02446381540682375
191,0.19797863192211088
192,0.10229860668501298
193,0.06222611182082332
194,0.2331359044876721
195,0.04430190765436758
196,0.18716758405413586
197,0.12909951083572482
198,0.04712046942403124
199,0.19272776590972981
200,0.017199628262078298
201,0.08741367457221684
202,0.05229422928359096
203,0.06687187811855282
204,0.07424709259889577
205,0.032636237898177
206,0.13764403400424785
207,0.07304713983960977
208,0.01580702875451661
209,0.06448507187731002
210,0.00921970346141993
211,0.07444216820042102
212,0.02664089503061277
213,0.03304195328602925
214,0.000591171860124512
215,0.007741154028643776
216,0.038902865918160334
217,0.05090838862574161
218,2.2956611538382855e-05
219,0.004470608677774704
221,0.009560386113020437
222,0.031923645139182395
223,0.008278309496625651
224,0.038821874423624204
225,0.01951239964943745
226,0.08501795840095919
227,0.0265737068897715
228,0.0582714055774812
229,0.0009312548299686735
230,0.00097149662741983
231,0.003128025500094578
232,0.05445720973971527
233,0.035821889946737115
234,0.0983238208196592
235,0.03167978751745938
236,0.066226839496836
238,0.01990788346674038
239,0.0007452354058775083
241,0.04041610902421977
242,0.009009509907188793
244,0.10599241020168187
245,0.022075682570400754
246,0.029751173536033564
247,0.09452845686302593
248,0.029255724385523495
249,0.042238492439944576
250,0.03299276931193701
251,0.11414541519686915
252,0.1003741185252078
253,0.07247607298023655
254,0.12221303977233695
255,3.376307386823945e-05
256,0.003971380398112383
257,0.06756664070467826
258,0.06925885982634462
259,0.04212664950835837
260,5.496348385198332e-05
261,0.15004613308307627
262,0.11138554482277212
264,0.0016689674598581487
265,0.02943350516292108
266,0.018749750839612615
267,0.03245118727020658
268,0.0030018332267554753
269,0.1627217731754479
270,0.04318722553033904
271,0.13096899686220154
272,0.0751534225124057
273,0.005802529556881464
274,0.008929758334075994
275,0.04570950635443539
276,0.05233756612587787
277,0.002757397920871354
278,0.009724179750958052
279,0.17718427455072192
280,0.03671688543048961
281,0.18563560734549933
282,0.033120148032654624
283,0.06896607614406704
284,0.13875583392955232
285,0.000754413889057244
286,0.00788235166143703
287,0.15305139335038828
289,0.19447639522862267
290,0.0060431334325807065
291,0.0748114690618288
292,0.08913999560446473
294,0.0011378503196989896
295,0.017526709235803725
296,0.007697891644543372
297,0.008104770980231286
298,0.04054616377550819
299,0.016563829986996414
301,0.027353434401613537
302,0.1952741939268584
303,0.061231221777453326
304,0.22301453150604675
305,0.05218127840816043
306,0.026259341645001506
308,9.41125316333567e-05
309,5.502491445281833e-06
310,0.0019206808777053777
311,2.1262517017259284e-05
312,0.05487273165472586
313,0.06366078282596953
314,0.002267016224579888
316,0.06105142242920182
317,0.0007695234648361279
318,0.001885827653588987
319,0.023631205992829262
322,0.08478876892498335
323,-6.478085440861095e-05
324,0.16348032095137785
325,0.00024088400663023398
326,0.14626567589502842
327,0.008729504090707019
328,-5.509498103990132e-05
329,0.001007390094330188
332,-0.0034322072633467754
334,-3.351682036735228e-05
335,9.063053734611815e-05
336,-1.4687879603190291e-05
339,-4.366692526836035e-06
341,-2.000458705181098e-06
342,-5.524333673087296e-06
350,0.02959046647294478
351,0.0004915400878730354
352,0.0027589479395295096
353,0.00021451700845748382
354,0.02055166997586097
355,-1.2571446560338179e-05
356,3.6985106935804334e-05
357,-6.152959218502019e-06
359,-0.0001948777581133727


==> images/NDVI/PT_common_soft_wheat.csv <==
Date,common_soft_wheat
1,0.011165196292387573
2,0.12437757081652494
4,0.3136030638343096
6,0.012588939148918774
7,0.14167098833593342
9,0.11569631423930145
11,0.0156081029387831
12,0.13787020853744414
14,0.3715122167468826
16,0.011687866657308926
17,0.11774094667486684
19,0.04903897447727373
21,0.0008829050295909207
22,0.046634396656133094
24,0.02987660022176111
27,0.0005521043815304184
29,0.01294461688357962
32,0.009945491520441765
34,0.13667746466307104
37,0.011360857320898086
39,0.06928778654673172
41,0.0047001528372744295
44,0.3248985549110467
46,0.02318320730473825
47,0.0014706521478144025
49,0.08916424893409408
52,0.08440510610209546
54,0.21927878814534707
57,0.026398497506080355
59,0.5485530492533948
61,0.01572579741719378
62,0.11438832818326171
64,0.19674201348452938
66,0.023472332148228213
67,0.04871648748402401
69,0.4956803299189489
71,0.020423581117185976
72,0.04767810865774724
74,0.5445217359545396
76,0.025223874785722956
77,0.16808525259645482
79,0.5584351035381601
81,0.024777475396587353
82,0.1632455105093071
84,0.47606348054602565
86,0.013515266489903153
87,0.08252559540787084
91,0.01037146565710804
92,0.014568866093685523
94,0.49611719087921907
96,0.021633769648367458
97,0.148313349370046
99,0.10061287809392261
101,0.006443092668652878
102,0.07347648377230698
104,0.06474888212422801
106,0.022423255716267024
107,0.17676287837935584
109,0.2673793659103053
112,0.12509647299676416
114,0.09089242730181446
116,0.005204878195803827
117,0.06847313181897692
119,0.08298885137713538
121,0.010349098170191836
122,0.11973675241896746
124,0.5202072748835516
126,0.01855395168927996
127,0.15547497048284434
129,0.12145761172619116
131,0.0042827873096991514
132,0.08013670467699996
134,0.4521895376655235
136,0.010178378942247266
137,0.15324403695165437
139,0.4611531820340256
141,0.007421771456005602
144,0.20855621328987387
146,0.0074683315753196
147,0.05132755675029373
149,0.2870225954549608
151,0.0020652268146159835
154,0.22976351619217358
156,0.001139280585301867
157,0.1310323571186138
159,0.3147932552598079
161,0.0022015088898705874
162,0.0701466022973606
164,0.20455572848438905
166,0.0018161668637109542
167,0.005519579935773613
169,0.045691623387544684
172,0.013783733228062088
174,0.22765851089118827
176,0.0027903636820651298
177,0.0934993223207388
179,0.18950365290197813
181,0.0019059166471724395
182,0.09736807723219867
184,0.07178378666893481
186,0.0017415555268033504
187,0.029545944211955517
189,0.22862896599282784
191,0.0014890292702863157
192,0.08602452212783193
194,0.1971869767510292
196,0.0008253772713273792
197,0.08458738882545118
199,0.11066375098294182
202,0.06890419495326187
204,0.058158799604847634
206,0.0005602163403348848
207,0.07654573145800474
209,0.15532176493470126
212,0.07523504262073825
214,0.02046723274488649
217,0.07664086292029106
219,0.1111995732041982
222,0.08195513594296429
224,0.08096303689407629
226,0.0010107407501051997
227,0.08074740629776708
229,0.13385652096072984
232,0.06391550744246163
234,0.13341470185450327
237,0.04987619826634267
239,0.10484822940332306
242,0.06586377476004486
244,0.05830490568039084
247,0.07452789202812797
249,0.04539628615559491
251,5.1401870106662954e-05
252,0.017266276153128573
254,0.07440911577544962
257,0.00523820440827815
259,0.1133048094475249
261,0.0007163465664881852
262,0.08741055191036963
264,0.21337702622683988
266,0.0032035991176944637
267,0.06487961178755627
269,0.10915685005672274
271,0.0028668936264980003
272,0.10172707826489878
274,0.1820045159638094
276,0.0003920498250663755
277,0.039351415123268806
279,0.2898723759355514
281,0.007972166711716073
282,0.0750446740604811
284,0.27721718356809094
286,0.009008738367558507
287,0.06403300715359676
289,0.006418363577983382
291,0.00909847929576812
292,0.10240277038638204
294,0.23707598434106247
296,0.012420199547516763
297,0.10570094325605343
299,0.3195907540505457
301,0.009315901280580921
304,0.003918035109577466
306,0.000616528844742379
307,0.06518967506432166
309,0.37607895562598664
311,0.012411749357793274
312,0.10096192001237747
314,0.3620781885757382
316,0.008956373617966779
317,0.1173297949954957
319,0.3498435446895008
321,0.010319378886500828
322,0.11658740684337691
324,0.18431658238279636
326,0.004180761720141913
327,0.06566417125405848
329,0.19144864936022446
331,0.007572708440062919
332,0.056926734880461266
334,0.3085321212642317
336,0.006336031794975487
337,0.1159736909511579
339,0.1069835462484487
341,0.0003903859837588356
342,0.06630664160959214
344,0.07502774845597408
346,0.009654527163462897
347,0.12443935056311595
349,0.3575962075363938
351,0.008819249359641148
352,0.11251719014443039
356,0.0008869215557192479
357,0.03654431371477304
359,0.03490628727310296
361,0.009633758202577196
362,0.019307284836297626
364,0.25625867748665837


==> images/area-histograms.csv <==
meterbins,kilometerbins,LV,EE,PT,total
250000,0.25,370299,133893,98619,602811
500000,0.50,38990,24304,962,64256
750000,0.75,11519,8825,251,20595
1000000,1.00,4633,3962,95,8690
1250000,1.25,2333,2024,35,4392
1500000,1.50,1224,1112,18,2354
1750000,1.75,715,618,8,1341
2000000,2.00,484,439,5,928
2250000,2.25,303,271,3,577
2500000,2.50,190,138,1,329
2750000,2.75,115,123,1,239
3000000,3.00,98,92,1,191
3250000,3.25,66,67,0,133
3500000,3.50,38,50,0,88
3750000,3.75,46,32,1,79
4000000,4.00,26,28,0,54
4250000,4.25,24,20,0,44
4500000,4.50,9,15,0,24
4750000,4.75,12,7,0,19
5000000,5.00,10,3,0,13
5250000,5.25,11,5,0,16
5500000,5.50,3,5,0,8
5750000,5.75,1,3,0,4
6000000,6.00,2,3,0,5
6250000,6.25,2,1,0,3
6500000,6.50,6,4,0,10
6750000,6.75,2,3,0,5
7000000,7.00,1,1,0,2
7250000,7.25,1,3,0,4
7500000,7.50,2,1,0,3
7750000,7.75,1,0,0,1
8000000,8.00,2,0,0,2
8250000,8.25,0,0,0,0
8500000,8.50,3,0,0,3
8750000,8.75,0,0,0,0
9000000,9.00,0,1,0,1
9250000,9.25,0,1,0,1
9500000,9.50,0,0,0,0
9750000,9.75,0,0,0,0
10000000,10.00,0,0,0,0
10250000,10.25,0,0,0,0
10500000,10.50,1,0,0,1
10750000,10.75,0,0,0,0
11000000,11.00,0,1,0,1
11250000,11.25,0,0,0,0
11500000,11.50,1,0,0,1
11750000,11.75,0,0,0,0
12000000,12.00,0,0,0,0
12250000,12.25,0,0,0,0
12500000,12.50,0,0,0,0
12750000,12.75,0,0,0,0
13000000,13.00,0,0,0,0
13250000,13.25,1,0,0,1


==> images/class-histograms.csv <==
country_id,label_id,EE,LV,PT,total
129,3302000000,84057.0,215020.0,16442.0,315519.0
1,3301010101,13722.0,50603.0,0.0,64325.0
7,3301010500,6911.0,22792.0,933.0,30636.0
175,3399000000,234.0,11.0,29328.0,29573.0
2,3301010102,5522.0,21524.0,0.0,27046.0
6,3301010402,10736.0,12934.0,0.0,23670.0
128,3301990000,11.0,19049.0,2490.0,21550.0
83,3301110000,1918.0,17000.0,1748.0,20666.0
160,3303050000,0.0,0.0,18692.0,18692.0
31,3301060401,6011.0,11836.0,0.0,17847.0
80,3301090303,6875.0,6461.0,3.0,13339.0
78,3301090300,13145.0,0.0,1.0,13146.0
27,3301030000,3423.0,8653.0,525.0,12601.0
3,3301010300,1427.0,6357.0,282.0,8066.0
8,3301010600,852.0,2215.0,4471.0,7538.0
25,3301020600,4209.0,2935.0,18.0,7162.0
92,3301150200,1140.0,4470.0,0.0,5610.0
21,3301020100,1719.0,3569.0,188.0,5476.0
161,3303060000,38.0,42.0,5351.0,5431.0
64,3301070000,1569.0,833.0,1972.0,4374.0
73,3301090100,0.0,0.0,4215.0,4215.0
5,3301010401,2245.0,1568.0,0.0,3813.0
158,3303030500,0.0,0.0,3707.0,3707.0
142,3303020000,15.0,3245.0,0.0,3260.0
79,3301090301,1240.0,1845.0,13.0,3098.0
132,3303010200,383.0,2098.0,332.0,2813.0
33,3301060403,48.0,2076.0,0.0,2124.0
173,3306060000,0.0,0.0,2106.0,2106.0
11,3301010801,533.0,1309.0,0.0,1842.0
18,3301011500,127.0,1687.0,0.0,1814.0
85,3301130000,827.0,681.0,4.0,1512.0
131,3303010000,828.0,0.0,446.0,1274.0
32,3301060402,1236.0,0.0,0.0,1236.0
61,3301061400,0.0,1075.0,0.0,1075.0
165,3303080700,0.0,0.0,967.0,967.0
150,3303020800,322.0,632.0,0.0,954.0
145,3303020300,272.0,627.0,0.0,899.0
20,3301020000,831.0,0.0,0.0,831.0
167,3303120000,0.0,0.0,819.0,819.0
138,3303011200,25.0,143.0,558.0,726.0
170,3306000000,3.0,3.0,706.0,712.0
148,3303020600,1.0,689.0,0.0,690.0
40,3301061200,116.0,532.0,10.0,658.0
151,3303021000,296.0,358.0,2.0,656.0
75,3301090205,83.0,157.0,339.0,579.0
130,3303000000,0.0,437.0,96.0,533.0
39,3301061001,522.0,0.0,0.0,522.0
107,3301220200,92.0,418.0,5.0,515.0
141,3303011500,12.0,467.0,11.0,490.0
97,3301210100,209.0,263.0,1.0,473.0
81,3301090304,446.0,0.0,0.0,446.0
154,3303030000,0.0,0.0,426.0,426.0
98,3301210200,41.0,237.0,73.0,351.0
146,3303020400,93.0,237.0,19.0,349.0
155,3303030100,0.0,0.0,345.0,345.0
12,3301010802,195.0,138.0,0.0,333.0
89,3301140400,59.0,0.0,249.0,308.0
134,3303010400,15.0,138.0,153.0,306.0
77,3301090209,0.0,304.0,0.0,304.0
116,3301290300,83.0,201.0,18.0,302.0
9,3301010700,0.0,0.0,271.0,271.0
106,3301220000,0.0,262.0,0.0,262.0
159,3303040000,0.0,0.0,255.0,255.0
86,3301140000,0.0,251.0,0.0,251.0
162,3303070000,76.0,148.0,4.0,228.0
174,3306080000,5.0,206.0,0.0,211.0
69,3301081900,23.0,174.0,0.0,197.0
115,3301290200,72.0,119.0,1.0,192.0
0,3301010100,0.0,0.0,190.0,190.0
38,3301061000,11.0,179.0,0.0,190.0
74,3301090202,0.0,181.0,0.0,181.0
139,3303011300,19.0,89.0,39.0,147.0
19,3301019900,21.0,0.0,125.0,146.0
117,3301290400,12.0,128.0,0.0,140.0
41,3301061203,17.0,120.0,0.0,137.0
15,3301011001,0.0,130.0,0.0,130.0
13,3301010900,14.0,0.0,95.0,109.0
26,3301020700,0.0,41.0,67.0,108.0
110,3301230000,24.0,81.0,0.0,105.0
147,3303020500,15.0,89.0,0.0,104.0
143,3303020100,36.0,64.0,0.0,100.0
136,3303010700,0.0,0.0,97.0,97.0
93,3301160000,0.0,89.0,0.0,89.0
114,3301280000,8.0,9.0,70.0,87.0
87,3301140100,55.0,31.0,0.0,86.0
50,3301061215,77.0,9.0,0.0,86.0
47,3301061211,0.0,84.0,0.0,84.0
171,3306020000,0.0,80.0,0.0,80.0
109,3301220400,63.0,0.0,15.0,78.0
102,3301210212,78.0,0.0,0.0,78.0
82,3301090305,10.0,67.0,0.0,77.0
4,3301010400,0.0,0.0,69.0,69.0
105,3301210500,25.0,38.0,0.0,63.0
14,3301011000,62.0,0.0,0.0,62.0
119,3301290600,6.0,56.0,0.0,62.0
121,3301290800,28.0,7.0,25.0,60.0
137,3303011100,0.0,0.0,58.0,58.0
135,3303010600,0.0,30.0,27.0,57.0
49,3301061213,7.0,49.0,0.0,56.0
60,3301061300,42.0,12.0,0.0,54.0
95,3301180000,25.0,27.0,0.0,52.0
164,3303080500,23.0,29.0,0.0,52.0
44,3301061208,50.0,0.0,0.0,50.0
36,3301060702,27.0,20.0,0.0,47.0
56,3301061227,5.0,33.0,0.0,38.0
152,3303021100,37.0,0.0,0.0,37.0
23,3301020300,0.0,36.0,0.0,36.0
100,3301210204,5.0,31.0,0.0,36.0
17,3301011400,0.0,32.0,0.0,32.0
10,3301010800,0.0,0.0,29.0,29.0
126,3301310700,0.0,29.0,0.0,29.0
153,3303021300,2.0,26.0,0.0,28.0
70,3301082600,0.0,27.0,0.0,27.0
172,3306050000,0.0,0.0,27.0,27.0
65,3301080000,18.0,0.0,8.0,26.0
96,3301200000,6.0,20.0,0.0,26.0
34,3301060500,14.0,0.0,11.0,25.0
63,3301069900,23.0,0.0,0.0,23.0
45,3301061209,7.0,13.0,0.0,20.0
149,3303020700,5.0,15.0,0.0,20.0
123,3301310000,7.0,6.0,5.0,18.0
46,3301061210,11.0,7.0,0.0,18.0
22,3301020200,2.0,0.0,16.0,18.0
88,3301140300,1.0,9.0,7.0,17.0
118,3301290500,10.0,7.0,0.0,17.0
168,3303990000,11.0,0.0,5.0,16.0
28,3301040000,0.0,0.0,16.0,16.0
16,3301011002,0.0,15.0,0.0,15.0
156,3303030200,1.0,0.0,12.0,13.0
144,3303020200,0.0,12.0,1.0,13.0
51,3301061219,2.0,10.0,0.0,12.0
108,3301220300,4.0,8.0,0.0,12.0
67,3301081400,11.0,0.0,0.0,11.0
104,3301210400,1.0,10.0,0.0,11.0
68,3301081700,10.0,0.0,0.0,10.0
163,3303080400,0.0,8.0,0.0,8.0
53,3301061222,8.0,0.0,0.0,8.0
127,3301310800,0.0,6.0,1.0,7.0
35,3301060701,0.0,7.0,0.0,7.0
111,3301250000,3.0,4.0,0.0,7.0
101,3301210208,6.0,0.0,0.0,6.0
62,3301061600,6.0,0.0,0.0,6.0
133,3303010300,0.0,0.0,4.0,4.0
91,3301140600,0.0,0.0,4.0,4.0
99,3301210202,4.0,0.0,0.0,4.0
72,3301083700,3.0,0.0,0.0,3.0
66,3301081000,3.0,0.0,0.0,3.0
169,3304030000,3.0,0.0,0.0,3.0
57,3301061228,0.0,0.0,3.0,3.0
54,3301061223,3.0,0.0,0.0,3.0
90,3301140500,1.0,0.0,2.0,3.0
122,3301300100,2.0,1.0,0.0,3.0
140,3303011400,0.0,0.0,3.0,3.0
120,3301290700,3.0,0.0,0.0,3.0
124,3301310200,1.0,1.0,0.0,2.0
94,3301170000,2.0,0.0,0.0,2.0
157,3303030400,0.0,0.0,2.0,2.0
112,3301250200,2.0,0.0,0.0,2.0
76,3301090208,0.0,2.0,0.0,2.0
48,3301061212,2.0,0.0,0.0,2.0
29,3301060200,2.0,0.0,0.0,2.0
84,3301120000,2.0,0.0,0.0,2.0
166,3303100000,0.0,0.0,2.0,2.0
59,3301061239,1.0,0.0,0.0,1.0
71,3301083500,1.0,0.0,0.0,1.0
43,3301061205,1.0,0.0,0.0,1.0
125,3301310400,1.0,0.0,0.0,1.0
37,3301060800,0.0,0.0,1.0,1.0
103,3301210300,0.0,0.0,1.0,1.0
58,3301061234,1.0,0.0,0.0,1.0
55,3301061226,1.0,0.0,0.0,1.0
113,3301260000,0.0,0.0,1.0,1.0
30,3301060400,0.0,0.0,1.0,1.0
42,3301061204,1.0,0.0,0.0,1.0
52,3301061220,1.0,0.0,0.0,1.0
24,3301020500,1.0,0.0,0.0,1.0


==> images/reflectance/EE_winter_common_soft_wheat_reflectance.csv <==
Date,0,1,2,3,4,5,6,7,8,9,10,11,12
4,0.4521,0.4136,0.3128,0.3275,0.3302,0.327,0.3416,0.3232,0.3382,0.1197,0.0043,0.2457,0.1751
5,0.3928,0.3411,0.2632,0.2715,0.2771,0.2877,0.2941,0.2838,0.3025,0.1419,0.0038,0.2782,0.2619
7,0.6592,0.616,0.5188,0.5753,0.5949,0.6093,0.6244,0.5871,0.6385,0.2549,0.0038,0.376,0.2557
9,0.4465,0.3626,0.2651,0.2586,0.2648,0.272,0.2762,0.2308,0.271,0.0926,0.0048,0.1558,0.1325
10,0.4199,0.372,0.3098,0.366,0.3867,0.408,0.4198,0.3469,0.4364,0.1957,0.0121,0.324,0.2674
12,0.69,0.6569,0.5605,0.6294,0.6574,0.6672,0.6819,0.6622,0.681,0.4883,0.2209,0.259,0.2541
14,0.6739,0.6591,0.5749,0.7115,0.7737,0.8042,0.8399,0.7922,0.8752,0.3618,0.0049,0.7424,0.6306
15,0.4719,0.5066,0.4157,0.4612,0.4744,0.4822,0.4854,0.4836,0.4886,0.186,0.0035,0.1109,0.0936
17,0.5203,0.5419,0.4569,0.5113,0.4852,0.4763,0.4852,0.4855,0.4894,0.1442,0.0017,0.0784,0.0683
19,0.5276,0.4788,0.3826,0.4034,0.4139,0.421,0.4223,0.4098,0.4301,0.2159,0.014,0.2682,0.2309
20,0.6417,0.6036,0.506,0.5498,0.5588,0.5711,0.5835,0.5537,0.5923,0.274,0.065,0.4003,0.3189
22,0.6631,0.6257,0.5402,0.5935,0.6134,0.6235,0.637,0.6122,0.6418,0.4376,0.1802,0.2045,0.2054
24,0.5856,0.5512,0.452,0.4851,0.4923,0.4941,0.5022,0.4872,0.4983,0.1723,0.0061,0.2769,0.1719
25,0.4955,0.4548,0.358,0.3628,0.3648,0.3613,0.3653,0.3584,0.3594,0.114,0.0025,0.2085,0.1233
27,0.4347,0.3942,0.3173,0.3354,0.3403,0.3524,0.3619,0.3376,0.3664,0.1275,0.0033,0.1094,0.1148
29,0.4668,0.4195,0.3312,0.361,0.3775,0.3855,0.3941,0.3761,0.3958,0.1744,0.0215,0.1758,0.1577
30,0.7086,0.6843,0.5893,0.6699,0.7106,0.7275,0.7416,0.7302,0.7556,0.6156,0.2954,0.3306,0.3584
32,0.3912,0.3502,0.2499,0.2439,0.2437,0.2459,0.2458,0.2262,0.2357,0.094,0.0038,0.0682,0.0665
34,0.5544,0.4897,0.4056,0.4469,0.4666,0.4732,0.4912,0.4584,0.4956,0.2394,0.004,0.3435,0.3055
35,0.4854,0.5077,0.4411,0.5048,0.5198,0.547,0.5504,0.5601,0.5708,0.2358,0.0043,0.2984,0.3022
37,0.5308,0.6163,0.5456,0.6344,0.6166,0.6285,0.6322,0.6633,0.6364,0.2336,0.0028,0.1074,0.1071
39,0.5317,0.54,0.4734,0.5319,0.5597,0.5822,0.5911,0.5852,0.5982,0.2911,0.0185,0.1853,0.186
40,0.4309,0.4426,0.366,0.3815,0.3894,0.3956,0.3936,0.3806,0.3817,0.2335,0.0384,0.0835,0.0806
42,0.5179,0.6267,0.5451,0.6405,0.6492,0.6596,0.669,0.6716,0.6696,0.2457,0.003,0.0674,0.0614
44,0.6776,0.6806,0.5944,0.6995,0.7451,0.7659,0.7903,0.7628,0.8063,0.3494,0.004,0.5821,0.4879
45,0.4837,0.4739,0.4032,0.4448,0.464,0.4823,0.4828,0.466,0.4835,0.1916,0.0032,0.1467,0.127
47,0.4579,0.4215,0.3555,0.3719,0.3881,0.3998,0.3998,0.3929,0.4016,0.2218,0.0184,0.2111,0.1876
49,0.4995,0.4864,0.4129,0.4516,0.4757,0.4894,0.4927,0.4861,0.4993,0.2657,0.0215,0.2791,0.249
50,0.5533,0.6424,0.578,0.6664,0.688,0.714,0.7282,0.7034,0.7354,0.2435,0.0048,0.1255,0.117
52,0.4557,0.419,0.3734,0.3895,0.3916,0.3977,0.4074,0.3783,0.4085,0.2393,0.1164,0.2077,0.2
54,0.6382,0.6221,0.5642,0.6203,0.6414,0.6466,0.6635,0.6596,0.6703,0.5191,0.2501,0.3543,0.3448
55,0.5981,0.5735,0.5132,0.5521,0.5558,0.5646,0.5783,0.5544,0.5876,0.3233,0.1471,0.3238,0.2677
57,0.3418,0.3197,0.28,0.3052,0.3204,0.3496,0.3666,0.3557,0.3826,0.1193,0.0021,0.3363,0.2699
59,0.1784,0.135,0.1066,0.0913,0.109,0.1411,0.15,0.1526,0.1656,0.0571,0.0012,0.1652,0.1166
60,0.1411,0.1083,0.0834,0.0696,0.0844,0.1043,0.1126,0.1101,0.1204,0.0451,0.003,0.1107,0.0776
62,0.2549,0.2311,0.2002,0.2046,0.2129,0.228,0.239,0.2277,0.2472,0.106,0.0032,0.2297,0.1834
64,0.3588,0.3862,0.3419,0.3824,0.4177,0.4523,0.4827,0.4773,0.5035,0.2139,0.0026,0.2363,0.2152
65,0.5795,0.5517,0.487,0.5277,0.5397,0.5503,0.5614,0.5447,0.5668,0.3364,0.1298,0.2156,0.2075
67,0.4888,0.4735,0.4175,0.4495,0.4744,0.4868,0.4969,0.4959,0.5003,0.3069,0.0142,0.3768,0.337
69,0.5737,0.5216,0.4552,0.4879,0.5067,0.513,0.5242,0.4974,0.5338,0.2684,0.0081,0.3969,0.3242
70,0.4905,0.4843,0.4418,0.4675,0.4857,0.4929,0.5011,0.4901,0.5032,0.3835,0.2258,0.237,0.2361
72,0.6242,0.5804,0.5128,0.5449,0.5539,0.5583,0.5711,0.5381,0.5726,0.2913,0.0246,0.1466,0.1339
74,0.6309,0.609,0.5459,0.5965,0.6219,0.6247,0.634,0.631,0.6405,0.4443,0.0371,0.4446,0.3404
75,0.3729,0.302,0.2579,0.2711,0.2882,0.3044,0.3143,0.2973,0.3275,0.1498,0.0023,0.2864,0.2442
77,0.1985,0.1609,0.1311,0.1275,0.1547,0.1835,0.1909,0.1878,0.2077,0.1135,0.0131,0.1815,0.1273
79,0.2718,0.2395,0.1991,0.1952,0.1986,0.2062,0.2156,0.2079,0.2205,0.0814,0.0024,0.1487,0.1242
80,0.1564,0.1237,0.1014,0.0942,0.1195,0.1545,0.1666,0.1671,0.178,0.096,0.0024,0.1716,0.1197
82,0.3189,0.286,0.2545,0.2659,0.2741,0.2885,0.3002,0.2812,0.3123,0.1405,0.0032,0.2551,0.1905
84,0.5364,0.4926,0.4504,0.4843,0.4994,0.5122,0.5289,0.4962,0.5411,0.3208,0.0157,0.3768,0.2804
85,0.142,0.1158,0.0955,0.0874,0.1085,0.1402,0.1513,0.1504,0.1613,0.0645,0.0021,0.1678,0.1189
87,0.3067,0.2508,0.2377,0.2664,0.2869,0.3085,0.3236,0.2941,0.3466,0.1655,0.0028,0.3507,0.3184
89,0.6203,0.6094,0.5657,0.6082,0.5971,0.6081,0.6446,0.6051,0.6676,0.1409,0.0021,0.4745,0.3067
90,0.2479,0.2179,0.1888,0.1882,0.2058,0.2344,0.2498,0.2397,0.2667,0.1082,0.035,0.2195,0.1687
92,0.448,0.4085,0.3749,0.4033,0.4227,0.4319,0.4454,0.4268,0.4545,0.2788,0.0347,0.3913,0.3301
94,0.1486,0.1183,0.1024,0.0925,0.1204,0.1618,0.1743,0.1736,0.1869,0.0699,0.0016,0.198,0.1432
95,0.7395,0.7119,0.6463,0.6988,0.7134,0.7223,0.7353,0.7163,0.7439,0.4675,0.141,0.2182,0.2222
97,0.1355,0.1093,0.0925,0.0848,0.1163,0.1594,0.1683,0.1738,0.1825,0.1028,0.0021,0.1822,0.1305
99,0.7709,0.7474,0.6923,0.7503,0.7641,0.7701,0.7881,0.7519,0.7981,0.3849,0.0229,0.4729,0.3902
100,0.1603,0.1305,0.1125,0.1042,0.1377,0.1837,0.1987,0.1991,0.2133,0.1167,0.0029,0.1975,0.1384
102,0.4895,0.465,0.422,0.4362,0.4449,0.4503,0.4576,0.4481,0.4611,0.3068,0.0924,0.1611,0.1552
104,0.5158,0.4641,0.4385,0.4825,0.5216,0.5431,0.5637,0.5213,0.5853,0.2988,0.012,0.5312,0.4687
105,0.15,0.1253,0.1072,0.0972,0.1205,0.1571,0.1681,0.1693,0.1763,0.0967,0.0173,0.1642,0.1191
107,0.1506,0.1255,0.1098,0.0995,0.1286,0.1778,0.1956,0.1933,0.2078,0.0763,0.0034,0.2007,0.1442
109,0.1461,0.1196,0.1073,0.0969,0.1302,0.1906,0.2079,0.2095,0.2225,0.0946,0.0018,0.2128,0.1591
110,0.1358,0.1148,0.1045,0.094,0.1315,0.1939,0.2131,0.2145,0.2293,0.0918,0.0022,0.205,0.1468
112,0.1417,0.1184,0.1112,0.1002,0.1399,0.211,0.2306,0.2392,0.252,0.0931,0.0015,0.2222,0.1569
114,0.2787,0.2337,0.193,0.1893,0.2008,0.2203,0.2297,0.2198,0.2373,0.1045,0.0032,0.1114,0.0947
115,0.7041,0.6939,0.6482,0.7226,0.7448,0.7654,0.781,0.7686,0.8023,0.4149,0.0088,0.5741,0.4049
117,0.7567,0.7402,0.6809,0.7348,0.7476,0.76,0.7778,0.7535,0.7866,0.3496,0.0051,0.4512,0.3068
119,0.1448,0.1104,0.094,0.0778,0.1062,0.1558,0.1735,0.1733,0.1864,0.0823,0.0014,0.1463,0.094
120,0.2182,0.1895,0.1621,0.1557,0.1718,0.1966,0.2068,0.2017,0.2138,0.1387,0.0355,0.1308,0.1065
122,0.133,0.1092,0.0994,0.0888,0.1262,0.1863,0.2033,0.2082,0.2219,0.1138,0.006,0.1866,0.1345
124,0.4412,0.4051,0.3938,0.4376,0.4628,0.4859,0.5079,0.4522,0.5188,0.362,0.0504,0.5029,0.4314
125,0.6333,0.6049,0.5471,0.5744,0.5865,0.5938,0.6024,0.5879,0.6065,0.4085,0.0786,0.1524,0.157
127,0.8225,0.8088,0.7522,0.8257,0.8473,0.8615,0.8814,0.8645,0.8935,0.473,0.0411,0.6316,0.5071
129,0.2347,0.2014,0.1771,0.1665,0.1885,0.2265,0.2419,0.2399,0.253,0.1386,0.0225,0.14,0.1048
130,0.1473,0.1217,0.1099,0.0933,0.1249,0.1867,0.2061,0.2003,0.2193,0.0744,0.0114,0.1566,0.0998
132,0.1256,0.1014,0.0957,0.0798,0.1205,0.2004,0.2239,0.2248,0.2433,0.0983,0.001,0.1851,0.1235
134,0.8951,0.8743,0.8157,0.8722,0.8818,0.8909,0.9112,0.8824,0.9194,0.4645,0.0279,0.5909,0.458
135,0.1313,0.1074,0.101,0.0787,0.117,0.2044,0.2328,0.2323,0.2534,0.0789,0.005,0.1676,0.1042
137,0.9139,0.9026,0.8437,0.8961,0.8907,0.9067,0.9375,0.9022,0.9548,0.4036,0.0366,0.4729,0.3674
139,0.2431,0.22,0.1979,0.1833,0.2026,0.2534,0.2748,0.2774,0.2923,0.0967,0.0037,0.2214,0.1567
140,0.2684,0.2408,0.2192,0.2071,0.2313,0.2858,0.3062,0.2939,0.3149,0.1694,0.0342,0.1353,0.1121
142,0.8124,0.7763,0.7735,0.8733,0.9021,0.9284,0.9604,0.8762,0.9717,0.506,0.0173,0.6736,0.4495
144,0.356,0.5049,0.4738,0.4967,0.4774,0.5158,0.5359,0.568,0.5464,0.1482,0.0019,0.4756,0.3948
145,0.4145,0.3995,0.3664,0.3623,0.3769,0.4097,0.4234,0.4251,0.4324,0.3044,0.135,0.1756,0.1641
147,0.1665,0.1286,0.1167,0.0893,0.1345,0.237,0.2646,0.2506,0.2811,0.1034,0.0044,0.1518,0.1019
149,0.1334,0.1035,0.1022,0.0675,0.1306,0.2744,0.3123,0.3038,0.3369,0.131,0.0011,0.1576,0.0832
150,0.1118,0.0876,0.0874,0.0563,0.116,0.2458,0.2798,0.2695,0.2984,0.1118,0.001,0.1373,0.0707
152,0.1206,0.0947,0.094,0.0618,0.1169,0.2405,0.2795,0.2717,0.3029,0.0884,0.0009,0.1454,0.0756
154,0.1305,0.1014,0.102,0.0669,0.1341,0.2797,0.3154,0.3027,0.3382,0.1113,0.0011,0.1588,0.0839
155,0.1458,0.1207,0.1178,0.0844,0.1405,0.2758,0.3174,0.3088,0.342,0.1134,0.0135,0.16,0.0886
157,0.1213,0.0975,0.0962,0.0646,0.1196,0.2524,0.294,0.2826,0.3144,0.0914,0.001,0.1461,0.0768
159,0.684,0.6637,0.6203,0.6431,0.6571,0.6678,0.6808,0.6695,0.6848,0.4528,0.1012,0.1448,0.1494
160,0.1205,0.0967,0.0966,0.0633,0.1218,0.2646,0.3152,0.2978,0.3428,0.0778,0.0009,0.1444,0.0724
162,0.1207,0.0961,0.094,0.0649,0.1158,0.2452,0.2901,0.2836,0.3211,0.0814,0.0011,0.1474,0.0746
164,0.122,0.0942,0.0948,0.0611,0.1242,0.2608,0.3025,0.2983,0.3302,0.1293,0.0012,0.1407,0.0686
165,0.1088,0.0835,0.0852,0.0548,0.1085,0.2335,0.277,0.27,0.3068,0.0809,0.0008,0.1411,0.0697
167,0.1184,0.0902,0.0862,0.0622,0.1125,0.2243,0.2587,0.2594,0.2851,0.1139,0.001,0.1401,0.0724
169,0.1285,0.0984,0.0965,0.0727,0.13,0.2562,0.2995,0.2927,0.332,0.0995,0.0008,0.1617,0.0849
170,0.1194,0.0936,0.0884,0.0682,0.1197,0.2357,0.2754,0.268,0.305,0.0837,0.0009,0.1493,0.0747
172,0.1274,0.1012,0.0944,0.0789,0.1171,0.2166,0.2658,0.247,0.2974,0.0503,0.0011,0.1597,0.0815
174,0.9892,0.972,0.9224,0.9647,0.9704,0.9796,0.9952,0.971,0.9924,0.6626,0.1644,0.1454,0.1686
175,0.1976,0.1687,0.1642,0.1501,0.185,0.3203,0.3905,0.3656,0.4251,0.0814,0.0012,0.2677,0.1767
177,0.1721,0.131,0.1296,0.115,0.168,0.3047,0.3565,0.3433,0.3986,0.0781,0.0012,0.2222,0.133
179,0.1255,0.0887,0.062,0.0391,0.0452,0.0767,0.0907,0.0781,0.0945,0.0168,0.0007,0.0339,0.0143
180,0.1587,0.1194,0.1129,0.0939,0.1413,0.2601,0.3125,0.2908,0.3538,0.0791,0.003,0.1913,0.1009
182,0.2279,0.2022,0.1758,0.1527,0.1832,0.2665,0.3078,0.2955,0.3309,0.1472,0.0532,0.1675,0.1111
184,0.1345,0.1099,0.1062,0.0893,0.1416,0.2644,0.3064,0.2976,0.3469,0.0956,0.001,0.2042,0.101
185,0.114,0.0906,0.0844,0.0672,0.1043,0.1958,0.2346,0.2187,0.2655,0.0647,0.0009,0.1631,0.0864
187,0.2034,0.1812,0.1544,0.1342,0.1425,0.2147,0.2487,0.2338,0.2673,0.0451,0.001,0.1613,0.1066
189,0.2135,0.1692,0.145,0.1229,0.1435,0.2265,0.2835,0.25,0.3162,0.0393,0.003,0.1865,0.1021
190,1.0381,1.1552,1.1442,1.1109,1.0901,1.0706,1.0677,1.2081,1.0496,0.9,0.3294,0.2223,0.256
192,0.5741,0.5691,0.559,0.5929,0.5925,0.6323,0.6774,0.6242,0.6992,0.2133,0.0022,0.5017,0.3754
194,0.195,0.166,0.1412,0.1237,0.1339,0.1852,0.2014,0.1978,0.2107,0.0685,0.0253,0.1151,0.0711
195,0.1454,0.1288,0.1149,0.0982,0.1214,0.2182,0.2654,0.2498,0.2973,0.0552,0.0042,0.2016,0.1074
197,0.1326,0.0993,0.0716,0.0504,0.0505,0.0721,0.0836,0.0688,0.0829,0.0135,0.0012,0.0364,0.0171
199,0.149,0.1191,0.1032,0.0922,0.1148,0.1883,0.2291,0.2093,0.2629,0.0563,0.0016,0.2081,0.1153
200,0.1475,0.1256,0.1117,0.1031,0.1331,0.2179,0.2646,0.2469,0.2993,0.1007,0.0071,0.225,0.1264
202,0.1304,0.1059,0.0931,0.0849,0.1093,0.1819,0.2177,0.2071,0.2496,0.0944,0.0012,0.2064,0.1151
204,0.237,0.2135,0.1814,0.1657,0.1758,0.2264,0.2498,0.2499,0.2645,0.0897,0.0027,0.1925,0.1366
205,0.1186,0.0966,0.0844,0.0777,0.1014,0.1687,0.2043,0.1938,0.2337,0.0756,0.0014,0.2014,0.1133
207,0.1228,0.1001,0.0866,0.0817,0.1049,0.1705,0.2064,0.1848,0.2321,0.0651,0.0013,0.1969,0.1087
209,0.1647,0.1311,0.1131,0.1023,0.1239,0.1928,0.2412,0.2145,0.2716,0.0518,0.0052,0.2003,0.1068
210,0.2247,0.3388,0.3221,0.3352,0.313,0.3806,0.411,0.4655,0.4311,0.0833,0.0016,0.3806,0.258
212,0.1653,0.143,0.132,0.1242,0.1547,0.2389,0.2875,0.2702,0.3275,0.0548,0.0012,0.2351,0.1231
214,0.1629,0.1347,0.1096,0.0907,0.1044,0.1519,0.1718,0.1693,0.1885,0.0531,0.0048,0.121,0.0688
215,0.5826,0.5822,0.5535,0.5873,0.599,0.629,0.6548,0.6421,0.6769,0.3258,0.0113,0.3802,0.3119
217,0.1209,0.1025,0.0926,0.0858,0.1182,0.1897,0.2167,0.2116,0.2439,0.0906,0.0012,0.2178,0.1264
219,0.9478,0.7938,0.7541,0.8259,0.8426,0.8696,0.9355,0.7404,0.9595,0.3108,0.004,0.5994,0.4301
220,0.2167,0.1925,0.1687,0.1542,0.1683,0.2177,0.2374,0.227,0.2512,0.104,0.0185,0.1159,0.0853
222,0.1337,0.1093,0.0975,0.0761,0.1069,0.1888,0.2241,0.214,0.2503,0.0558,0.0013,0.1919,0.1015
224,0.1474,0.1194,0.1088,0.0852,0.1237,0.2276,0.2642,0.2508,0.2902,0.0657,0.0016,0.2265,0.12
225,0.403,0.3679,0.3668,0.3919,0.4073,0.4744,0.5124,0.4793,0.5408,0.1837,0.0154,0.4477,0.3779
227,0.6633,0.663,0.6187,0.6429,0.6629,0.681,0.6932,0.6952,0.6938,0.5263,0.1673,0.2148,0.2292
229,0.8859,0.8608,0.8056,0.8421,0.8439,0.8478,0.8619,0.8343,0.8592,0.5478,0.1504,0.167,0.1715
230,0.1194,0.0931,0.0852,0.0542,0.099,0.2118,0.2463,0.2431,0.2734,0.0717,0.0012,0.1327,0.0571
232,0.1217,0.0964,0.0915,0.0588,0.1043,0.2275,0.2648,0.2636,0.2876,0.0814,0.0015,0.1868,0.0903
234,0.5119,0.3924,0.3591,0.3915,0.4161,0.452,0.4809,0.39,0.498,0.233,0.0039,0.2891,0.2232
235,0.27,0.2498,0.2223,0.2121,0.2268,0.2847,0.3128,0.3099,0.3289,0.1436,0.0092,0.2421,0.1912
237,0.884,0.853,0.7954,0.8354,0.8472,0.8546,0.8706,0.8451,0.8715,0.619,0.1642,0.2811,0.2561
239,0.7911,0.7852,0.7451,0.801,0.7732,0.7941,0.8512,0.7888,0.8802,0.1557,0.0022,0.6349,0.4693
240,0.2462,0.1991,0.1687,0.149,0.1543,0.2031,0.2242,0.2134,0.2295,0.0531,0.0018,0.1704,0.1095
242,0.3279,0.2806,0.2632,0.2684,0.2878,0.366,0.4123,0.3944,0.4369,0.1183,0.0014,0.3535,0.2681
244,0.4805,0.4526,0.4161,0.4231,0.4393,0.4685,0.4838,0.4742,0.4876,0.3467,0.0841,0.1673,0.168
245,0.5754,0.5534,0.5292,0.5573,0.5642,0.6003,0.6208,0.5953,0.6333,0.2563,0.0168,0.2292,0.1871
247,0.129,0.1005,0.0939,0.0556,0.1127,0.2625,0.2994,0.2976,0.3151,0.1055,0.0015,0.1664,0.0768
249,0.2174,0.1814,0.1532,0.1259,0.1353,0.1837,0.2031,0.2098,0.2147,0.0965,0.0367,0.123,0.0871
250,0.3242,0.2982,0.2726,0.26,0.2849,0.359,0.3887,0.3731,0.4056,0.2043,0.08,0.1957,0.1558
252,0.1431,0.1139,0.1084,0.0647,0.1219,0.2893,0.3465,0.3359,0.3822,0.0542,0.0009,0.2031,0.0845
254,0.1736,0.1334,0.1195,0.0759,0.1303,0.2866,0.3355,0.3251,0.367,0.0696,0.0015,0.1962,0.0876
255,0.2727,0.2471,0.2237,0.224,0.2122,0.233,0.2516,0.2297,0.2579,0.0404,0.0024,0.1772,0.1333
257,0.1767,0.1471,0.132,0.1024,0.1414,0.2533,0.2845,0.2821,0.3031,0.1114,0.0397,0.1616,0.0925
259,0.3011,0.2581,0.2232,0.2167,0.2275,0.2523,0.2655,0.2485,0.2719,0.1106,0.0072,0.1888,0.1638
260,0.1292,0.1028,0.0951,0.0577,0.1149,0.2715,0.3013,0.305,0.3396,0.0871,0.0027,0.1708,0.0784
262,0.1309,0.1002,0.094,0.0561,0.1158,0.2691,0.3064,0.3173,0.3323,0.1309,0.0013,0.1755,0.0802
264,0.5126,0.4916,0.462,0.4867,0.5029,0.5244,0.5424,0.5076,0.5558,0.2815,0.0066,0.4213,0.3202
265,0.1458,0.1164,0.1084,0.0672,0.1345,0.3082,0.355,0.3661,0.3977,0.1123,0.0025,0.2058,0.0943
267,0.3269,0.2913,0.2543,0.2474,0.2684,0.3352,0.3655,0.3503,0.3889,0.1028,0.0017,0.2615,0.1778
269,0.1428,0.1078,0.1001,0.0597,0.1201,0.2623,0.3135,0.3137,0.3428,0.0773,0.0012,0.1798,0.0814
270,0.1309,0.1006,0.0938,0.0567,0.119,0.2668,0.3041,0.3034,0.3304,0.0787,0.0005,0.1669,0.0738
272,0.5599,0.5394,0.5032,0.5286,0.5338,0.5495,0.568,0.5371,0.5749,0.2447,0.0187,0.4522,0.3609
274,0.5441,0.5713,0.5223,0.5412,0.5217,0.5484,0.5685,0.5825,0.5846,0.1452,0.0022,0.4892,0.3813
275,0.3852,0.3905,0.3549,0.3656,0.4037,0.4659,0.4956,0.5265,0.5239,0.1723,0.002,0.4746,0.364
277,0.6099,0.5675,0.5342,0.5691,0.5884,0.6034,0.6148,0.5792,0.6189,0.4259,0.1192,0.2972,0.2727
279,0.3701,0.2308,0.1901,0.2035,0.2363,0.2638,0.2853,0.1939,0.3018,0.1747,0.0163,0.2056,0.2122
280,0.4355,0.4504,0.4161,0.4485,0.4536,0.4742,0.4941,0.464,0.5184,0.1493,0.0017,0.458,0.3888
282,0.3405,0.3302,0.2951,0.2835,0.2919,0.3224,0.3366,0.3424,0.3526,0.1998,0.0608,0.2146,0.164
284,0.3102,0.2653,0.2339,0.231,0.2472,0.2716,0.2853,0.2741,0.2956,0.1835,0.0436,0.1946,0.1953
285,0.2628,0.2249,0.2091,0.2115,0.2416,0.3251,0.3613,0.3412,0.3963,0.1097,0.0021,0.2828,0.1836
287,0.27,0.2732,0.2376,0.2263,0.2578,0.3163,0.3448,0.3571,0.3703,0.1384,0.0059,0.288,0.2087
289,0.407,0.4866,0.4432,0.4803,0.5002,0.4957,0.4768,0.5087,0.4597,0.2381,0.0463,0.4556,0.3676
290,0.1471,0.1082,0.0762,0.0515,0.0637,0.0968,0.1035,0.1006,0.1071,0.0384,0.0018,0.0476,0.0219
292,0.1709,0.1309,0.0999,0.073,0.093,0.1512,0.1691,0.1655,0.1855,0.0556,0.0024,0.1052,0.0687
294,0.4003,0.3444,0.3107,0.3163,0.3336,0.3599,0.3773,0.3547,0.3875,0.2531,0.1316,0.2399,0.2156
295,0.1477,0.1078,0.0721,0.0456,0.0516,0.0734,0.0788,0.0742,0.0792,0.0271,0.0017,0.036,0.0169
297,0.3986,0.3689,0.3397,0.3488,0.36,0.3712,0.3815,0.3694,0.3908,0.2393,0.0851,0.2517,0.2266
299,0.5426,0.547,0.4964,0.5369,0.5335,0.5444,0.5623,0.5402,0.5722,0.1667,0.0171,0.4119,0.3165
300,0.5944,0.5752,0.5283,0.555,0.5688,0.5753,0.585,0.5687,0.5853,0.4491,0.1787,0.2221,0.2391
302,0.2696,0.2244,0.1962,0.1763,0.2083,0.2887,0.3231,0.3136,0.3556,0.1275,0.0394,0.2318,0.1487
304,0.2032,0.158,0.1237,0.0945,0.1198,0.1925,0.2124,0.2099,0.2412,0.0487,0.0015,0.1545,0.0789
305,0.2009,0.171,0.144,0.1317,0.1601,0.2359,0.2683,0.2622,0.3023,0.0699,0.0015,0.2452,0.1435
307,0.8575,0.8683,0.8029,0.8853,0.9082,0.9087,0.9233,0.941,0.925,0.4876,0.0103,0.635,0.4354
309,0.4845,0.4026,0.3141,0.3094,0.3103,0.3099,0.3198,0.2814,0.3152,0.1099,0.0021,0.2004,0.1482
310,0.454,0.4112,0.3509,0.3765,0.3914,0.4043,0.4187,0.3816,0.4277,0.1962,0.0048,0.2353,0.1855
312,0.2733,0.2141,0.1615,0.1459,0.1574,0.1759,0.1845,0.178,0.1951,0.1073,0.0056,0.1196,0.079
314,0.6603,0.6294,0.5526,0.5884,0.5767,0.5997,0.625,0.5809,0.6453,0.2289,0.0458,0.2412,0.1869
315,0.4248,0.3891,0.3443,0.3724,0.3899,0.4083,0.4201,0.4023,0.4292,0.3282,0.0968,0.1968,0.1872
317,0.2736,0.243,0.1966,0.1944,0.2034,0.2163,0.2215,0.2176,0.2231,0.1435,0.0411,0.1137,0.1013
319,0.2356,0.195,0.139,0.1103,0.1152,0.1285,0.1332,0.1305,0.1312,0.0579,0.0243,0.0711,0.053
320,0.6748,0.6595,0.5785,0.6314,0.6358,0.636,0.6443,0.635,0.6451,0.2454,0.0028,0.4303,0.2973
322,0.4075,0.3594,0.3242,0.3785,0.3949,0.4169,0.4552,0.3804,0.4801,0.1845,0.004,0.4249,0.3645
324,0.2331,0.1811,0.1336,0.1187,0.1373,0.1855,0.207,0.1999,0.2288,0.0831,0.0147,0.1996,0.1286
325,0.1878,0.135,0.097,0.0807,0.0914,0.1113,0.1157,0.1004,0.1199,0.0566,0.0169,0.0785,0.0485
327,0.5761,0.5357,0.4697,0.5401,0.5857,0.6042,0.6193,0.5729,0.6358,0.3237,0.0055,0.4812,0.359
329,0.6493,0.5941,0.5319,0.6204,0.6584,0.6805,0.7059,0.6326,0.7332,0.4095,0.1649,0.4882,0.3975
330,0.2385,0.1997,0.1533,0.1498,0.1636,0.1812,0.1844,0.1821,0.1895,0.1343,0.0327,0.0956,0.0861
332,0.5289,0.4953,0.4143,0.4573,0.4701,0.475,0.4855,0.4722,0.4907,0.2145,0.0165,0.2139,0.1858
334,0.4197,0.3737,0.2871,0.3141,0.3339,0.348,0.3507,0.3322,0.3613,0.1688,0.0053,0.2499,0.2351
335,0.3452,0.3045,0.1984,0.1571,0.1475,0.1428,0.1344,0.1189,0.1145,0.0389,0.0025,0.0179,0.0121
337,0.5365,0.5057,0.4219,0.4833,0.514,0.5313,0.5472,0.5203,0.5576,0.2779,0.0175,0.1493,0.1499
339,0.4626,0.4978,0.4061,0.455,0.4777,0.4673,0.463,0.4964,0.5042,0.1571,0.0029,0.0569,0.0471
340,0.478,0.4953,0.3955,0.4421,0.4637,0.4664,0.4752,0.4771,0.4769,0.1938,0.0028,0.085,0.0761
342,0.6699,0.6369,0.5327,0.6115,0.6414,0.6525,0.666,0.6578,0.6687,0.3173,0.0059,0.4153,0.2817
344,0.6869,0.637,0.5255,0.5998,0.6231,0.6382,0.6557,0.6042,0.6612,0.3478,0.0745,0.372,0.304
345,0.7114,0.7152,0.6092,0.7068,0.73,0.7579,0.7848,0.7836,0.8146,0.4279,0.1236,0.4189,0.3921
347,0.5651,0.6263,0.5305,0.6016,0.6147,0.6177,0.6221,0.711,0.6344,0.2072,0.0049,0.5872,0.4598
349,0.4881,0.425,0.3256,0.3315,0.3225,0.3228,0.3368,0.3091,0.3329,0.0851,0.013,0.1565,0.0905
352,0.4793,0.4453,0.3704,0.4096,0.4328,0.4442,0.4505,0.4426,0.4561,0.3412,0.0971,0.204,0.1955
354,0.256,0.1906,0.1155,0.0885,0.0902,0.0936,0.092,0.0814,0.0857,0.0423,0.0029,0.0324,0.0218
355,0.3934,0.3387,0.2426,0.2407,0.2475,0.2549,0.2548,0.2392,0.2534,0.1159,0.0042,0.0845,0.0772
359,0.3873,0.3552,0.2505,0.257,0.2591,0.2609,0.274,0.259,0.2774,0.0893,0.003,0.0572,0.0446
362,0.4776,0.4799,0.3999,0.4615,0.4759,0.4915,0.502,0.49,0.5113,0.2724,0.0946,0.156,0.1357
364,0.5001,0.4488,0.3584,0.3966,0.4183,0.4213,0.4278,0.4101,0.4328,0.2236,0.0716,0.2477,0.208
365,0.4275,0.3953,0.318,0.3494,0.3592,0.3738,0.3849,0.3652,0.3954,0.0928,0.004,0.2643,0.2073


==> images/reflectance/EE_winter_common_soft_wheat_reflectance_no_clouds.csv <==
Date,0,1,2,3,4,5,6,7,8,9,10,11,12
59,0.1784,0.135,0.1066,0.0913,0.109,0.1411,0.15,0.1526,0.1656,0.0571,0.0012,0.1652,0.1166
60,0.1411,0.1083,0.0834,0.0696,0.0844,0.1043,0.1126,0.1101,0.1204,0.0451,0.003,0.1107,0.0776
77,0.1985,0.1609,0.1311,0.1275,0.1547,0.1835,0.1909,0.1878,0.2077,0.1135,0.0131,0.1815,0.1273
80,0.1564,0.1237,0.1014,0.0942,0.1195,0.1545,0.1666,0.1671,0.178,0.096,0.0024,0.1716,0.1197
85,0.142,0.1158,0.0955,0.0874,0.1085,0.1402,0.1513,0.1504,0.1613,0.0645,0.0021,0.1678,0.1189
94,0.1486,0.1183,0.1024,0.0925,0.1204,0.1618,0.1743,0.1736,0.1869,0.0699,0.0016,0.198,0.1432
97,0.1355,0.1093,0.0925,0.0848,0.1163,0.1594,0.1683,0.1738,0.1825,0.1028,0.0021,0.1822,0.1305
100,0.1603,0.1305,0.1125,0.1042,0.1377,0.1837,0.1987,0.1991,0.2133,0.1167,0.0029,0.1975,0.1384
105,0.15,0.1253,0.1072,0.0972,0.1205,0.1571,0.1681,0.1693,0.1763,0.0967,0.0173,0.1642,0.1191
107,0.1506,0.1255,0.1098,0.0995,0.1286,0.1778,0.1956,0.1933,0.2078,0.0763,0.0034,0.2007,0.1442
109,0.1461,0.1196,0.1073,0.0969,0.1302,0.1906,0.2079,0.2095,0.2225,0.0946,0.0018,0.2128,0.1591
110,0.1358,0.1148,0.1045,0.094,0.1315,0.1939,0.2131,0.2145,0.2293,0.0918,0.0022,0.205,0.1468
112,0.1417,0.1184,0.1112,0.1002,0.1399,0.211,0.2306,0.2392,0.252,0.0931,0.0015,0.2222,0.1569
119,0.1448,0.1104,0.094,0.0778,0.1062,0.1558,0.1735,0.1733,0.1864,0.0823,0.0014,0.1463,0.094
120,0.2182,0.1895,0.1621,0.1557,0.1718,0.1966,0.2068,0.2017,0.2138,0.1387,0.0355,0.1308,0.1065
122,0.133,0.1092,0.0994,0.0888,0.1262,0.1863,0.2033,0.2082,0.2219,0.1138,0.006,0.1866,0.1345
130,0.1473,0.1217,0.1099,0.0933,0.1249,0.1867,0.2061,0.2003,0.2193,0.0744,0.0114,0.1566,0.0998
132,0.1256,0.1014,0.0957,0.0798,0.1205,0.2004,0.2239,0.2248,0.2433,0.0983,0.001,0.1851,0.1235
135,0.1313,0.1074,0.101,0.0787,0.117,0.2044,0.2328,0.2323,0.2534,0.0789,0.005,0.1676,0.1042
147,0.1665,0.1286,0.1167,0.0893,0.1345,0.237,0.2646,0.2506,0.2811,0.1034,0.0044,0.1518,0.1019
149,0.1334,0.1035,0.1022,0.0675,0.1306,0.2744,0.3123,0.3038,0.3369,0.131,0.0011,0.1576,0.0832
150,0.1118,0.0876,0.0874,0.0563,0.116,0.2458,0.2798,0.2695,0.2984,0.1118,0.001,0.1373,0.0707
152,0.1206,0.0947,0.094,0.0618,0.1169,0.2405,0.2795,0.2717,0.3029,0.0884,0.0009,0.1454,0.0756
154,0.1305,0.1014,0.102,0.0669,0.1341,0.2797,0.3154,0.3027,0.3382,0.1113,0.0011,0.1588,0.0839
155,0.1458,0.1207,0.1178,0.0844,0.1405,0.2758,0.3174,0.3088,0.342,0.1134,0.0135,0.16,0.0886
157,0.1213,0.0975,0.0962,0.0646,0.1196,0.2524,0.294,0.2826,0.3144,0.0914,0.001,0.1461,0.0768
160,0.1205,0.0967,0.0966,0.0633,0.1218,0.2646,0.3152,0.2978,0.3428,0.0778,0.0009,0.1444,0.0724
162,0.1207,0.0961,0.094,0.0649,0.1158,0.2452,0.2901,0.2836,0.3211,0.0814,0.0011,0.1474,0.0746
164,0.122,0.0942,0.0948,0.0611,0.1242,0.2608,0.3025,0.2983,0.3302,0.1293,0.0012,0.1407,0.0686
165,0.1088,0.0835,0.0852,0.0548,0.1085,0.2335,0.277,0.27,0.3068,0.0809,0.0008,0.1411,0.0697
167,0.1184,0.0902,0.0862,0.0622,0.1125,0.2243,0.2587,0.2594,0.2851,0.1139,0.001,0.1401,0.0724
169,0.1285,0.0984,0.0965,0.0727,0.13,0.2562,0.2995,0.2927,0.332,0.0995,0.0008,0.1617,0.0849
170,0.1194,0.0936,0.0884,0.0682,0.1197,0.2357,0.2754,0.268,0.305,0.0837,0.0009,0.1493,0.0747
172,0.1274,0.1012,0.0944,0.0789,0.1171,0.2166,0.2658,0.247,0.2974,0.0503,0.0011,0.1597,0.0815
175,0.1976,0.1687,0.1642,0.1501,0.185,0.3203,0.3905,0.3656,0.4251,0.0814,0.0012,0.2677,0.1767
177,0.1721,0.131,0.1296,0.115,0.168,0.3047,0.3565,0.3433,0.3986,0.0781,0.0012,0.2222,0.133
179,0.1255,0.0887,0.062,0.0391,0.0452,0.0767,0.0907,0.0781,0.0945,0.0168,0.0007,0.0339,0.0143
180,0.1587,0.1194,0.1129,0.0939,0.1413,0.2601,0.3125,0.2908,0.3538,0.0791,0.003,0.1913,0.1009
182,0.2279,0.2022,0.1758,0.1527,0.1832,0.2665,0.3078,0.2955,0.3309,0.1472,0.0532,0.1675,0.1111
184,0.1345,0.1099,0.1062,0.0893,0.1416,0.2644,0.3064,0.2976,0.3469,0.0956,0.001,0.2042,0.101
185,0.114,0.0906,0.0844,0.0672,0.1043,0.1958,0.2346,0.2187,0.2655,0.0647,0.0009,0.1631,0.0864
187,0.2034,0.1812,0.1544,0.1342,0.1425,0.2147,0.2487,0.2338,0.2673,0.0451,0.001,0.1613,0.1066
189,0.2135,0.1692,0.145,0.1229,0.1435,0.2265,0.2835,0.25,0.3162,0.0393,0.003,0.1865,0.1021
194,0.195,0.166,0.1412,0.1237,0.1339,0.1852,0.2014,0.1978,0.2107,0.0685,0.0253,0.1151,0.0711
195,0.1454,0.1288,0.1149,0.0982,0.1214,0.2182,0.2654,0.2498,0.2973,0.0552,0.0042,0.2016,0.1074
197,0.1326,0.0993,0.0716,0.0504,0.0505,0.0721,0.0836,0.0688,0.0829,0.0135,0.0012,0.0364,0.0171
199,0.149,0.1191,0.1032,0.0922,0.1148,0.1883,0.2291,0.2093,0.2629,0.0563,0.0016,0.2081,0.1153
200,0.1475,0.1256,0.1117,0.1031,0.1331,0.2179,0.2646,0.2469,0.2993,0.1007,0.0071,0.225,0.1264
202,0.1304,0.1059,0.0931,0.0849,0.1093,0.1819,0.2177,0.2071,0.2496,0.0944,0.0012,0.2064,0.1151
205,0.1186,0.0966,0.0844,0.0777,0.1014,0.1687,0.2043,0.1938,0.2337,0.0756,0.0014,0.2014,0.1133
207,0.1228,0.1001,0.0866,0.0817,0.1049,0.1705,0.2064,0.1848,0.2321,0.0651,0.0013,0.1969,0.1087
209,0.1647,0.1311,0.1131,0.1023,0.1239,0.1928,0.2412,0.2145,0.2716,0.0518,0.0052,0.2003,0.1068
212,0.1653,0.143,0.132,0.1242,0.1547,0.2389,0.2875,0.2702,0.3275,0.0548,0.0012,0.2351,0.1231
214,0.1629,0.1347,0.1096,0.0907,0.1044,0.1519,0.1718,0.1693,0.1885,0.0531,0.0048,0.121,0.0688
217,0.1209,0.1025,0.0926,0.0858,0.1182,0.1897,0.2167,0.2116,0.2439,0.0906,0.0012,0.2178,0.1264
220,0.2167,0.1925,0.1687,0.1542,0.1683,0.2177,0.2374,0.227,0.2512,0.104,0.0185,0.1159,0.0853
222,0.1337,0.1093,0.0975,0.0761,0.1069,0.1888,0.2241,0.214,0.2503,0.0558,0.0013,0.1919,0.1015
224,0.1474,0.1194,0.1088,0.0852,0.1237,0.2276,0.2642,0.2508,0.2902,0.0657,0.0016,0.2265,0.12
230,0.1194,0.0931,0.0852,0.0542,0.099,0.2118,0.2463,0.2431,0.2734,0.0717,0.0012,0.1327,0.0571
232,0.1217,0.0964,0.0915,0.0588,0.1043,0.2275,0.2648,0.2636,0.2876,0.0814,0.0015,0.1868,0.0903
240,0.2462,0.1991,0.1687,0.149,0.1543,0.2031,0.2242,0.2134,0.2295,0.0531,0.0018,0.1704,0.1095
247,0.129,0.1005,0.0939,0.0556,0.1127,0.2625,0.2994,0.2976,0.3151,0.1055,0.0015,0.1664,0.0768
249,0.2174,0.1814,0.1532,0.1259,0.1353,0.1837,0.2031,0.2098,0.2147,0.0965,0.0367,0.123,0.0871
252,0.1431,0.1139,0.1084,0.0647,0.1219,0.2893,0.3465,0.3359,0.3822,0.0542,0.0009,0.2031,0.0845
254,0.1736,0.1334,0.1195,0.0759,0.1303,0.2866,0.3355,0.3251,0.367,0.0696,0.0015,0.1962,0.0876
257,0.1767,0.1471,0.132,0.1024,0.1414,0.2533,0.2845,0.2821,0.3031,0.1114,0.0397,0.1616,0.0925
260,0.1292,0.1028,0.0951,0.0577,0.1149,0.2715,0.3013,0.305,0.3396,0.0871,0.0027,0.1708,0.0784
262,0.1309,0.1002,0.094,0.0561,0.1158,0.2691,0.3064,0.3173,0.3323,0.1309,0.0013,0.1755,0.0802
265,0.1458,0.1164,0.1084,0.0672,0.1345,0.3082,0.355,0.3661,0.3977,0.1123,0.0025,0.2058,0.0943
269,0.1428,0.1078,0.1001,0.0597,0.1201,0.2623,0.3135,0.3137,0.3428,0.0773,0.0012,0.1798,0.0814
270,0.1309,0.1006,0.0938,0.0567,0.119,0.2668,0.3041,0.3034,0.3304,0.0787,0.0005,0.1669,0.0738
290,0.1471,0.1082,0.0762,0.0515,0.0637,0.0968,0.1035,0.1006,0.1071,0.0384,0.0018,0.0476,0.0219
292,0.1709,0.1309,0.0999,0.073,0.093,0.1512,0.1691,0.1655,0.1855,0.0556,0.0024,0.1052,0.0687
295,0.1477,0.1078,0.0721,0.0456,0.0516,0.0734,0.0788,0.0742,0.0792,0.0271,0.0017,0.036,0.0169
304,0.2032,0.158,0.1237,0.0945,0.1198,0.1925,0.2124,0.2099,0.2412,0.0487,0.0015,0.1545,0.0789
305,0.2009,0.171,0.144,0.1317,0.1601,0.2359,0.2683,0.2622,0.3023,0.0699,0.0015,0.2452,0.1435
312,0.2733,0.2141,0.1615,0.1459,0.1574,0.1759,0.1845,0.178,0.1951,0.1073,0.0056,0.1196,0.079
319,0.2356,0.195,0.139,0.1103,0.1152,0.1285,0.1332,0.1305,0.1312,0.0579,0.0243,0.0711,0.053
324,0.2331,0.1811,0.1336,0.1187,0.1373,0.1855,0.207,0.1999,0.2288,0.0831,0.0147,0.1996,0.1286
325,0.1878,0.135,0.097,0.0807,0.0914,0.1113,0.1157,0.1004,0.1199,0.0566,0.0169,0.0785,0.0485
330,0.2385,0.1997,0.1533,0.1498,0.1636,0.1812,0.1844,0.1821,0.1895,0.1343,0.0327,0.0956,0.0861
335,0.3452,0.3045,0.1984,0.1571,0.1475,0.1428,0.1344,0.1189,0.1145,0.0389,0.0025,0.0179,0.0121
354,0.256,0.1906,0.1155,0.0885,0.0902,0.0936,0.092,0.0814,0.0857,0.0423,0.0029,0.0324,0.0218

